The shocked molecular layer in RCW 120

Expansion of wind-blown bubbles or HII regions lead to formation of shocks in the interstellar medium, which compress surrounding gas into dense layers. We made spatially and velocity-resolved observations of the RCW~120 PDR and nearby molecular gas with CO(6-5) and 13CO(6-5) lines and distinguished a bright CO-emitting layer, which we related with the dense shocked molecular gas moving away from the ionizing star due to expansion of HII region. Simulating gas density and temperature, as well as brightness of several CO and C+ emission lines from the PDR, we found reasonable agreement with the observed values. Analysing gas kinematics, we revealed the large-scale shocked PDR and also several dense environments of embedded protostars and outflows. We observe the shocked layer as the most regular structure in the CO(6-5) map and in the velocity space, when the gas around YSOs is dispersed by the outflows.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
